Mode-Suppression: A Simple, Stable and Scalable Chunk-Sharing Algorithm for P2P Networks

The ability of a P2P network to scale its throughput up in proportion to the arrival rate of peers has recently been shown to be crucially dependent on the chunk sharing policy employed. Some policies can result in low frequencies of a particular chunk, known as the missing chunk syndrome, which can dramatically reduce throughput and lead to instability of the system. For instance, commonly used policies that nominally "boost" the sharing of infrequent chunks such as the well known rarest-first algorithm have been shown to be unstable. Recent efforts have largely focused on the careful design of boosting policies to mitigate this issue. We take a complementary viewpoint, and instead consider a policy that simply prevents the sharing of the most frequent chunk(s). Following terminology from statistics wherein the most frequent value in a data set is called the mode, we refer to this policy as mode-suppression. We also consider a more general version that suppresses the mode only if the mode frequency is larger than the lowest frequency by a fixed threshold. We prove the stability of mode-suppression using Lyapunov techniques, and use a Kingman bound argument to show that the total download time does not increase with peer arrival rate. We then design versions of mode-suppression that sample a small number of peers at each time, and construct noisy mode estimates by aggregating these samples over time. We show numerically that the variants of mode-suppression yield near-optimal download times, and outperform all other recently proposed chunk sharing algorithms.

==> comments.txt <==
Changes Suggested:

1. The related work is very limited. There is a lot more work on the stability of p2p systems. A quick google search brings up: Zhu et al, Stable and scalable universal swarms, Westphal et al,A Stable Fountain Code Mechanism for Peer-to-Peer Content Distribution, etc.

Infocom - DONE

2. Mode suppression is another form of forcing the users to wait a bit in the system. It is known to be stable. Namely, by preventing the users to complete the set of chunks with the most popular chunks, the users have to stay in the system longer. Actually, this is a very simple policy that should be evaluated against the other policies in terms of sojourn time (with the extra required sojourn to be stable). At least it does not require any specific overhead or knowledge of the chunk frequencies.

Journal

3. The policy of selecting the least popular chunks of a restricted subset of peers (similar to what is denoted here as distributed mode suppression) has been presented before. The policy in DMS is slightly different (instead of taking one that is rare among the 3 peers, it takes any that is not at all the three peers, if I understand this right) but not fundamentally different.

Clarify in Infocom/Journal - DONE

4. The bibliography should capitalize {P2P}.

Take care of this. Infocom. -> DONE

5. There is some overhead into knowing the distribution of the chunks at all times. This should be discussed and evaluated.

Sketches (ask Vijay). Infocom. -> TODO

6. The actual practical relevance of the theoretical result is not crystal clear, also in light of simulation results. Some simulation results deserve more explanation.

New simulations and discussion (group suppression is bad for small chunks (Infocom); maybe mixing (Journal)). -> DONE

7. The performance advantages of mode-suppression compared to existing policy (e.g., group suppression, decentralized group suppression) are not clear. There have been several works on ensuring stability of a P2P network, such as rare chunk, common chunk and group suppression, which can mitigate the instable introduced by the traditional rarest policy. As a result, the major contribution of this work should be the time performance of the sharing policy. The authors state that the proposed policy have better sojourn times than the others in Section I-A, and evaluate it in Section V-D. However, in Fig.4, the group suppression policy is supposed to have better performance than rare chunk and common chunk, why this policy yields worse sojourn time performance than the other two in your results?

Same as above. -> DONE

8. Only the stability of the mode-suppression (MS) policy is provided. What about the distributed mode-suppression (DMS) policy? Is it provable or left as a conjecture? Actually, it is the DMS, not the MS policy, that provides better performance in your experimental results. However, we cannot find any design details or theoretical analysis about it in the paper.

Say same as Ananthram m = 2?  Infocom. -> DONE

9. The group suppression is said to be complex due to the state distribution information requirement. Is this information more difficult to attain compared to chunk frequency? Even so, a decentralized group suppression has also been proposed to reduce the burden.

Ignore?  Deal with it in the journal version.

10. Peers are assumed to leave the network as soon as they finished the downloading. I think there are many occasions that they would not do so, namely, staying in the network after completing downloading one file. For instance, a peer may have several file downloading tasks, then s\he would be still in the network until all the files are downloaded, during which s\he can upload chunks of the earlier files. Given a part of such persistent peers, would the proposal still be effective?

Journal version

11. Chunk frequency would keep changing during the sharing process, is the update of such information cost effective?

Sketches. Infocom. -> TODO


Reviews from email:
======= Review 1 =======

*** Paper Summary: Please summarize the paper in your own words.

The paper presents a chunk sharing policy for P2P system that is stable, namely that is not susceptible to the one-club problem that arises in BitTorrent like systems. The method is cute as it takes the inverse tack from the usual approach: typically, the system is trying to encourage distribution of rare chunks. Here, it is trying to discourage distribution of popular chunks. Of course, it boils down to the same idea, and therefore the stability results are not unexpected.

*** Strengths: What are the main reasons to accept the paper? You may comment on the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

The paper presents a solid analysis of a cute idea. The results are expected and can be related to other existing results, since the ideas follow from the same thread. But the paper is neatly presented.

*** Weaknesses: What are the main reasons NOT to accept the paper? Again, think about the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

The idea could be considered as a variation of other known results. Namely, the method discourages the distribution of popular chunks. If chunks are rare and only at a few nodes, then the method will stop peers from sharing nodes, artificially keeping them long in the system. It is known that keeping peers long in the system to share rare chunks ensures stability. This method is a variation of this idea.

*** Quality of Writing: What is the presentation quality of this paper? A paper not well-written is not good for INFOCOM reputation and will have difficulty in attracting citations. Your overall rating should take this into consideration.

The paper is well written and clearly describes the method, even though the main result is pretty much one mathematical proof.

*** Additional Comments: Additional comments (if any) that you would like to provide to the authors. Please do not repeat what you stated above. If none, leave the following blank.

The related work is very limited. There is a lot more work on the stability of p2p systems. A quick google search brings up: Zhu et al, Stable and scalable universal swarms, Westphal et al,A Stable Fountain Code Mechanism for Peer-to-Peer Content Distribution, etc.

"Here, we assume that each peer has the knowledge of all chunk frequencies in the system." This is a rather restrictive assumption. Having knowledge of all chunk frequencies would offer simple solutions to the missing chunk problem.

Mode suppression is another form of forcing the users to wait a bit in the system. It is known to be stable. Namely, by preventing the users to complete the set of chunks with the most popular chunks, the users have to stay in the system longer.

Actually, this is a very simple policy that should be evaluated against the other policies in terms of sojourn time (with the extra required sojourn to be stable). At least it does not require any specific overhead or knowledge of the chunk frequencies.

The policy of selecting the least popular chunks of a restricted subset of peers (similar to what is denoted here as distributed mode suppression) has been presented before. The policy in DMS is slightly different (instead of taking one that is rare among the 3 peers, it takes any that is not at all the three peers, if I understand this right) but not fundamentally different.

The bibliography should capitalize {P2P}.

There is some overhead into knowing the distribution of the chunks at all times. This should be discussed and evaluated.

*** Overall Rating: Your overall rating (based on strengths, weaknesses, and quality of writing).
accept - top 20% of all papers assigned to me for review (4)

======= Review 2 =======

*** Paper Summary: Please summarize the paper in your own words.

This paper presents a provably stable chunk sharing algorithm for BitTorrent-like peer-to-peer (P2P) networks. The basic idea is very simply, namely, to suppress or not share the mode chunk, i.e., the chunk that appears most frequently in the neighbor set of a peer. Prior results have shown that approaches like rarest-first that share rare chunks first are not provably stable because they result in an increasing likelihood over time of the formation of the so-called “one club” whose members are all missing exactly one chunk, so an external seed is required to supply this chunk and, when it does so, all those one-clubbers immediately depart resulting in the seed having to supply bandwidth proportional to the size of the swarm thereby defeating the desired self-scaling property of P2P systems. Alternative approaches are either not provably stable or are more complex and require more global information.

*** Strengths: What are the main reasons to accept the paper? You may comment on the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

-- Simple strategy and powerful and elegant theoretical result if correct.
-- Well written intro and related work.

*** Weaknesses: What are the main reasons NOT to accept the paper? Again, think about the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

-- This problem is primarily of theoretical interest notwithstanding the paper’s claims that it is practically relevant (but this criticism shouldn’t take away from the strength of the theoretical contribution).

*** Quality of Writing: What is the presentation quality of this paper? A paper not well-written is not good for INFOCOM reputation and will have difficulty in attracting citations. Your overall rating should take this into consideration.

Very good.

*** Additional Comments: Additional comments (if any) that you would like to provide to the authors. Please do not repeat what you stated above. If none, leave the following blank.

I don’t have detailed comments to improve the paper. I have not checked the correctness of the proofs at all as it is somewhat outside my expertise.

*** Overall Rating: Your overall rating (based on strengths, weaknesses, and quality of writing).
accept - top 20% of all papers assigned to me for review (4)

======= Review 3 =======

*** Paper Summary: Please summarize the paper in your own words.

The paper proposes mode-suppression a novel policy to exchange chunks in a P2P file sharing system. The main contribution of the paper is to show this policy leads to a stable system (i.e. bounded number of peers). Simulation validates theoretical results and shows chunk frequencies, number of peers and sojourn times for different policies.

*** Strengths: What are the main reasons to accept the paper? You may comment on the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

Novel and technically sound theoretical results. From a theoretical point of view the results is relevant. Simulation results confirms theoretical findings and analyse other metrics.

*** Weaknesses: What are the main reasons NOT to accept the paper? Again, think about the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

The actual practical relevance of the theoretical result is not crystal clear, also in light of simulation results. Some simulation results deserve more explanation.

*** Quality of Writing: What is the presentation quality of this paper? A paper not well-written is not good for INFOCOM reputation and will have difficulty in attracting citations. Your overall rating should take this into consideration.

Good.

*** Additional Comments: Additional comments (if any) that you would like to provide to the authors. Please do not repeat what you stated above. If none, leave the following blank.

The paper proposes a chunk exchange algorithm called “mode-suppression”. The algorithm is to the best of my knowledge novel. However, the most relevant propriety of this algorithm is that can be proven to be stable: the number of peers remain bounded. And this is actually the main contribution of the paper which is a valid and relevant contribution as the “missing chunk syndrome” has been proven theoretically [3] and measured experimentally [4].

Hypothesis of the model follow previous work and the analysis appears technically sound (despite I did not check completely). Also the stability result holds for m>2 while this is not the case for all schemes.

The paper is well written and previous work well positioned. Also, the distributed version of the algorithm (the one that could be actually deployed) has similar properties at least in simulations (there is not proof): stability and short sojourn times.

The main limitations of the paper are to me related to the practical relevance of the results and some simulations results.

On the one hand, the theoretical result shows this scheme can be used in deployed system to face an increasing number of peers while remaining stable, and currently deployed solution (i.e., rarest first) may lead to instability [3,5].
On the other hand, despite many results in last year have shown rarest first may led to instability it is still deployed. Further, simulation results pf the present paper show limited gain of mode suppression with respect to  rarest first in terms of sojourn times.

It would be interesting to discuss if this result is only valid for file sharing or it can hold for other applications: VoD, live streaming.

I also believe some results deserve more explanation:
-why sojourn times of distributed mode suppression is shorter that mode suppression counterpart?
-also distributed mode suppression seems to converge better and faster than mode suppression. These requires more explanation
-it would be interesting to better explain/analyze fluctuations of different schemes toward steady state

*** Overall Rating: Your overall rating (based on strengths, weaknesses, and quality of writing).
accept - top 20% of all papers assigned to me for review (4)

======= Review 4 =======

*** Paper Summary: Please summarize the paper in your own words.

This paper proposes a stable chunk sharing policy for Peer-to-Peer networks. The basic idea of the policy is to share the less frequent chunks before the more frequent chunks, leading to a uniform chunk distribution and stable sharing process. Theoretical analysis and experimental results evaluate the stability and performance of the proposal.

*** Strengths: What are the main reasons to accept the paper? You may comment on the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

1) Designing a chunk sharing policy that can ensure stability of a P2P network with non-persistent peers is an interesting topic in recent years.
2) The proposed policy is formally formulated based on a Markov state transition process.
3) Theoretical analysis is provided to prove the stability of the proposed mode-suppression policy under varied arrival rates.

*** Weaknesses: What are the main reasons NOT to accept the paper? Again, think about the importance of the problems addressed, the novelty of the proposed solutions, the technical depth, and potential impact. Your overall rating should be supported by your review.

1) The performance advantages of mode-suppression compared to existing policy (e.g., group suppression, decentralized group suppression) are not clear. There have been several works on ensuring stability of a P2P network, such as rare chunk, common chunk and group suppression, which can mitigate the instable introduced by the traditional rarest policy. As a result, the major contribution of this work should be the time performance of the sharing policy. The authors state that the proposed policy have better sojourn times than the others in Section I-A, and evaluate it in Section V-D. However, in Fig.4, the group suppression policy is supposed to have better performance than rare chunk and common chunk, why this policy yields worse sojourn time performance than the other two in your results?
2) Only the stability of the mode-suppression (MS) policy is provided. What about the distributed mode-suppression (DMS) policy? Is it provable or left as a conjecture? Actually, it is the DMS, not the MS policy, that provides better performance in your experimental results. However, we cannot find any design details or theoretical analysis about it in the paper.
3) The group suppression is said to be complex due to the state distribution information requirement. Is this information more difficult to attain compared to chunk frequency? Even so, a decentralized group suppression has also been proposed to reduce the burden.
4) Peers are assumed to leave the network as soon as they finished the downloading. I think there are many occasions that they would not do so, namely, staying in the network after completing downloading one file. For instance, a peer may have several file downloading tasks, then s\he would be still in the network until all the files are downloaded, during which s\he can upload chunks of the earlier files. Given a part of such persistent peers, would the proposal still be effective?
5) Chunk frequency would keep changing during the sharing process, is the update of such information cost effective?

*** Quality of Writing: What is the presentation quality of this paper? A paper not well-written is not good for INFOCOM reputation and will have difficulty in attracting citations. Your overall rating should take this into consideration.



*** Additional Comments: Additional comments (if any) that you would like to provide to the authors. Please do not repeat what you stated above. If none, leave the following blank.



*** Overall Rating: Your overall rating (based on strengths, weaknesses, and quality of writing).
accept - top 20% of all papers assigned to me for review (4)

